Beyond the "Industry Standard": Focusing Gender-Affirming Voice Training Technologies on Individualized Goal Exploration

Gender-affirming voice training is critical for the transition process for many transgender individuals, enabling their voice to align with their gender identity. Individualized voice goals guide and motivate the voice training journey, but existing voice training technologies fail to define clear goals. We interviewed six voice experts and ten transgender individuals with voice training experience (voice trainees), focusing on how they defined, triangulated, and used voice goals. We found that goal voice exploration involves navigation between descriptive and technical goals, and continuous reevaluation throughout the voice training journey. Our study reveals how goal descriptions, subjective satisfaction, voice examples, and voice modification and training technologies inform goal exploration, and identifies risks of overemphasizing goals. We identified technological implications informed by existing expert and trainee strategies, and provide guidelines for supporting individualized goals throughout the voice training journey based on brainstorming with trainees and experts.

==> extra_files/TODO.txt <==
Draft-Writing:
1. Write the Abstract [COMPLETE]
2. Write the Introduction [COMPLETE]
3. Write the related works [STARTED]
4. Write the methods [needs positionality statement]
5. Write the findings [FULL RESTRUCTURE/PARTIAL REWRITE REQUIRED]
6. Write the discussion [STARTED]
7. Write the Conclusion [STARTED]
